BotSim: Mitigating The Formation Of Conspiratorial Societies with Useful Bots

Societies can become a conspiratorial society where there is a majority of humans that believe, and therefore spread, conspiracy theories. Artificial intelligence gave rise to social media bots that can spread conspiracies in an automated fashion. Currently, organizations combat the spread of conspiracies through manual fact-checking processes and the dissemination of counter-narratives. However, the effects of harnessing the same automation to create useful bots are not well explored. To address this, we create BotSim, an Agent-Based Model of a society in which useful bots are introduced into a small world network. These useful bots are: Info-Correction Bots, which correct bad information into good, and Good Bots, which put out good messaging. The simulated agents interact through generating, consuming and propagating information. Our results show that, left unchecked, Bad Bots can create a conspiratorial society, and this can be mitigated by either Info-Correction Bots or Good Bots; however, Good Bots are more efficient and sustainable than Info-Correction Bots . Proactive good messaging is more resource-effective than reactive information correction. With our observations, we expand the concept of bots as a malicious social media agent towards automated social media agent that can be used for both good and bad purposes. These results have implications for designing communication strategies to maintain a healthy social cyber ecosystem.

==> README.txt <==
A CLASS AND TEMPLATE FOR JASSS ARTICLES v.0.6, 2020-11-19
Author: Giangiacomo Bravo <giangiacomo.bravo@lnu.se> 

The bundle is composed by five files. The 'JASSS.cls', jasss.bst, 'JASSS.png' and 'bar.png' files are needed to build the output. They should be included in your localtexmf directory (remeber to refresh the file-name database) or simply copied in the one where you keep your LaTeX code.

In addition, a template is provided in the 'TemplateJASSS.tex' file. Please always use this template for your submissions.
 
In order to correctly build the output, the following packages should be installed in your system: graphicx, xcolor, booktabs, amsmath, ifthen, geometry, authblk, natbib, endnotes.

Please always use pdfLaTeX and BibTeX (not BibLaTeX).

The font used is Source Sans Pro, normally included in Tex Live and other  major LaTeX distributions. In case of problems, the font location at CTAN is http://www.ctan.org/tex-archive/fonts/sourcesanspro/
See also: http://www.tug.dk/FontCatalogue/sourcesanspro/

Remember to include the bibliographic database (the bib file) when submitting.



